Tangle Floer homology and cobordisms between tangles

We introduce a generalization of oriented tangles, which are still called tangles, so that they are in one-to-one correspondence with the sutured manifolds. We define cobordisms between sutured manifolds (tangles) by generalizing cobordisms between oriented tangles. For every commutative algebra A over Z/2Z, we define A-Tangles to be the category consisting of A-tangles, which are balanced tangles with A-colorings of the tangle strands and fixed SpinC structures, and A-cobordisms as morphisms. An A-cobordism is a cobordism with a compatible A-coloring and an affine set of SpinC structures. Associated with every A-module M we construct a functor $HF^M$ from A-Tangles to A-Modules, called the tangle Floer homology functor, where A-Modules denotes the the category of A-modules and A-homomorphisms between them. Moreover, for any A-tangle T the A-module $HF^M(T)$ is the extension of sutured Floer homology defined in an earlier work of the authors. In particular, this construction generalizes the 4-manifold invariants of Ozsvath and Szabo. Moreover, applying the above machinery to decorated cobordisms between links, we get functorial maps on link Floer homology.

==> Arc-Slide-Invariance.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Arc-Slide-Invariance.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{873.55bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06492366)%
    \put(0,0){\includegraphics[width=\unitlength]{Arc-Slide-Invariance.pdf}}%
    \put(0.16032282,0.79934069){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_{1}'$}}}%
    \put(0.20794459,0.93121637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{1}'$}}}%
    \put(0.36179955,0.79934069){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_{2}'$}}}%
    \put(0.43323221,0.89092103){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{2}'$}}}%
    \put(0.71896285,0.83505702){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Farc_1$}}}%
    \put(0.83801729,0.76637177){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Farc_2$}}}%
    \put(0.81970122,0.21780558){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Farc_1'$}}}%
    \put(0.83343827,0.13996229){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Farc_2'$}}}%
    \put(0.79222712,0.56123183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Arc Slide $\Farc_1$ }}}%
    \put(0.16032282,0.74439249){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Simlultaneously perform handle }}}%
    \put(0.1557438,0.71142357){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ slide   among $\betas'$ and $\gammas'$ }}}%
    \put(0.79222712,0.53101032){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{over $\Farc_2$}}}%
    \put(0.35264152,0.00259179){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_{2}$}}}%
    \put(0.10537462,0.19124728){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta_{1}$}}}%
    \put(0.16032282,0.00259179){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_{1}$}}}%
    \put(0.44971667,0.10333016){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta_{2}$}}}%
    \put(0.14200675,0.41470329){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_{1}$}}}%
    \put(0.10537462,0.59603235){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{1}$}}}%
    \put(0.33432545,0.41470329){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_{2}$}}}%
    \put(0.41674775,0.49712559){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{2}$}}}%
    \put(0.16032282,0.34143903){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Perform a single handle slide }}}%
    \put(0.1557438,0.30847011){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ of  $\gamma_2$ over $\gamma_1$}}}%
  \end{picture}%
\endgroup%


==> Crossing-Change.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Crossing-Change.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{704.8bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.29513373)%
    \put(0,0){\includegraphics[width=\unitlength]{Crossing-Change.pdf}}%
    \put(0.20522659,1.22003181){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_1'$}}}%
    \put(0.1007998,1.22230196){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_2'$}}}%
    \put(0.48864926,0.94836869){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_1$}}}%
    \put(0.19920545,0.94836869){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_2$}}}%
    \put(0.43189557,0.94836869){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_0$}}}%
    \put(0.18785471,0.85188742){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_0$}}}%
    \put(0.12583767,1.25974785){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ }}}%
    \put(0.22871737,1.16516778){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.18558456,1.16630286){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.22758229,0.87118367){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u'$}}}%
    \put(0.45346198,0.8700486){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v'$}}}%
    \put(0.48070375,1.16630286){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.6592561,1.22003181){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_1$}}}%
    \put(0.48672489,1.22230196){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_2$}}}%
    \put(0.57986717,1.25974785){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ }}}%
    \put(0.68274688,1.16516778){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.62747404,1.05204089){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_0'$}}}%
    \put(0.3354143,0.89842545){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_0$}}}%
    \put(0.57753079,1.09971399){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_0$}}}%
    \put(0.52383655,0.8700486){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.18558456,0.87118367){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.48864926,0.60784656){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_1$}}}%
    \put(0.10839955,0.60784656){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_2$}}}%
    \put(0.22758229,0.60784656){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_0$}}}%
    \put(0.08115778,0.49093396){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_0$}}}%
    \put(0.18217934,0.53066154){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u'$}}}%
    \put(0.25141884,0.52952647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v'$}}}%
    \put(0.28320091,0.53066154){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_0$}}}%
    \put(0.52383655,0.52952647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.08796822,0.53066154){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
  \end{picture}%
\endgroup%


==> FM-Farc.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FM-Farc.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{665.89293953bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.36341412)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{FM-Farc.pdf}}%
  \end{picture}%
\endgroup%


==> FM-curves.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FM-curves.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2255.66998339bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58038702)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{FM-curves.pdf}}%
    \put(0.01138917,0.30254411){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_{-1}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{FM-curves.pdf}}%
    \put(0.18446412,0.30325344){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_{-\frac{1}{4}}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{FM-curves.pdf}}%
    \put(0.51855548,0.30254411){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_{-\frac{1}{2}}$}}}%
    \put(0.53912587,0.30963735){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.87463596,0.30254411){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_{0}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{FM-curves.pdf}}%
    \put(0.19247899,0.01591251){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_{\frac{1}{2}}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{FM-curves.pdf}}%
    \put(0.51410883,0.01639858){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_{\frac{1}{4}}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{FM-curves.pdf}}%
    \put(0.82695309,0.02309935){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_{1}$}}}%
    \put(0.07806559,0.27417116){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26954295\unitlength}\raggedright \end{minipage}}}%
    \put(0.7802959,0.23161175){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12767824\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{FM-curves.pdf}}%
  \end{picture}%
\endgroup%


==> FM-movie.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FM-movie.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2255.66998339bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58038702)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{FM-movie.pdf}}%
    \put(0.01138917,0.30254411){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_{-1}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{FM-movie.pdf}}%
    \put(0.18446412,0.30325344){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_{-\frac{1}{4}}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{FM-movie.pdf}}%
    \put(0.51855548,0.30254411){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_{-\frac{1}{2a}}$}}}%
    \put(0.53912587,0.30963735){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.87463596,0.30254411){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_{0}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{FM-movie.pdf}}%
    \put(0.19247899,0.01591251){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_{\frac{1}{2}}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{FM-movie.pdf}}%
    \put(0.51410883,0.01639858){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_{\frac{1}{4}}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{FM-movie.pdf}}%
    \put(0.82695309,0.02309935){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_{1}$}}}%
    \put(0.07806559,0.27417116){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26954295\unitlength}\raggedright \end{minipage}}}%
    \put(0.7802959,0.23161175){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12767824\unitlength}\raggedright \end{minipage}}}%
  \end{picture}%
\endgroup%


==> Farc.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Farc.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{433.11430664bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.00296849)%
    \put(0,0){\includegraphics[width=\unitlength]{Farc.pdf}}%
  \end{picture}%
\endgroup%


==> ProjecHD.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ProjecHD.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{960.87757982bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.57739998)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ProjecHD.pdf}}%
    \put(0.5585346,0.22066647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.19053771,0.0078447){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta$}}}%
    \put(0.19053771,0.08079436){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
    \put(0.84660456,0.07413379){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ProjecHD.pdf}}%
    \put(0.56019985,0.51206678){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Theta_{\beta\gamma}$}}}%
    \put(0.45862605,0.47376846){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Theta_{\beta\delta}$}}}%
    \put(0.41366715,0.34888262){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_1$}}}%
    \put(0.65677819,0.34721748){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_2$}}}%
  \end{picture}%
\endgroup%


==> SProjplane.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SProjplane.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{930.03506398bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.62989571)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SProjplane.pdf}}%
    \put(0.02635276,0.29480216){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Farc_+$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{SProjplane.pdf}}%
    \put(0.68326217,0.29302547){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Farc_-$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{SProjplane.pdf}}%
  \end{picture}%
\endgroup%


==> framed-arc-diagram-2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'framed-arc-diagram-2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{507.05913086bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.91665838)%
    \put(0,0){\includegraphics[width=\unitlength]{framed-arc-diagram-2.pdf}}%
    \put(0.03288571,0.64767644){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_a$}}}%
    \put(0.34843076,0.64767644){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_b$}}}%
    \put(0.68538782,0.64654948){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_c$}}}%
    \put(0.41153977,0.60034468){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Farc_1$}}}%
    \put(0.72708483,0.41101765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Farc_2$}}}%
    \put(0.52198054,0.51514752){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{1}$}}}%
    \put(0.85330285,0.32582049){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_2$}}}%
    \put(0.32138405,0.44031824){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_{1}$}}}%
    \put(0.65270636,0.25211817){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_2$}}}%
    \put(0.93669686,0.1878822){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T'_c$}}}%
    \put(0.60086681,0.19013612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T'_b$}}}%
    \put(0.01710846,0.31635414){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T'_a$}}}%
    \put(0.59072431,0.76487888){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\del^+M$}}}%
    \put(0.65608719,0.08871093){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\del^-M$}}}%
    \put(0.03288571,0.48990392){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_1$}}}%
    \put(0.94300776,0.28254571){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_2$}}}%
  \end{picture}%
\endgroup%


==> framed-arc-diagram.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'framed-arc-diagram.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{409.95bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.01670935)%
    \put(0,0){\includegraphics[width=\unitlength]{framed-arc-diagram.pdf}}%
    \put(0.8122332,0.63522443){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T_a$}}}%
    \put(0.8122332,0.35226309){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T''_a$}}}%
    \put(0.09995121,0.63522443){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T_b$}}}%
    \put(0.09995121,0.35226309){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T''_b$}}}%
    \put(0.41218441,0.8108556){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\del^+M$}}}%
    \put(0.46097085,0.15711734){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\del^-M$}}}%
    \put(0.580951,0.67736431){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B(\Farc)$}}}%
    \put(0.52927186,0.4205641){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_\ell$}}}%
    \put(0.46097085,0.4205641){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_\ell$}}}%
    \put(0.3438834,0.62546714){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma$}}}%
  \end{picture}%
\endgroup%


==> invariance-triangles-2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'invariance-triangles-2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{540.33284835bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6366636)%
    \put(0,0){\includegraphics[width=\unitlength]{invariance-triangles-2.pdf}}%
    \put(0.23242046,0.22950715){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_{\ell-1}$}}}%
    \put(0.26203184,0.27392422){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{\ell-1}$}}}%
    \put(0.3212546,0.32574413){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{\ell-1}'$}}}%
    \put(0.41749157,0.3701612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta_{\ell-1}$}}}%
    \put(0.69139682,0.22950715){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_{\ell}$}}}%
    \put(0.72841104,0.29613275){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{\ell}'$}}}%
    \put(0.84685655,0.38496689){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{\ell}$}}}%
    \put(0.60996553,0.35535551){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta_{\ell}$}}}%
  \end{picture}%
\endgroup%


==> invariance-triangles-3.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'invariance-triangles-3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{507.16882049bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.67829536)%
    \put(0,0){\includegraphics[width=\unitlength]{invariance-triangles-3.pdf}}%
    \put(0.24761856,0.24451474){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_{\ell-1}$}}}%
    \put(0.27916624,0.29183626){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{\ell-1}$}}}%
    \put(0.3422616,0.34704471){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{\ell-1}'$}}}%
    \put(0.43690464,0.38647931){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta_{\ell-1}$}}}%
    \put(0.74449453,0.24451474){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_{\ell}$}}}%
    \put(0.77604221,0.31549702){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{\ell}'$}}}%
    \put(0.80758989,0.44957467){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{\ell}$}}}%
    \put(0.63407764,0.38647931){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta_{\ell}$}}}%
  \end{picture}%
\endgroup%


==> invariance-triangles-4.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'invariance-triangles-4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{510.97659835bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66697821)%
    \put(0,0){\includegraphics[width=\unitlength]{invariance-triangles-4.pdf}}%
    \put(0.24577331,0.23643011){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_{\ell-1}$}}}%
    \put(0.30839849,0.43996194){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{\ell-1}$}}}%
    \put(0.2770859,0.29905529){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{\ell-1}'$}}}%
    \put(0.09703852,0.39299305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta_{\ell-1}$}}}%
    \put(0.73894658,0.23643011){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_{\ell}$}}}%
    \put(0.83288435,0.32253973){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{\ell}'$}}}%
    \put(0.77025917,0.46344638){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{\ell}$}}}%
    \put(0.60586808,0.38516491){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta_{\ell}$}}}%
  \end{picture}%
\endgroup%


==> invariance-triangles-5.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'invariance-triangles-5.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{983.08441085bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.98473233)%
    \put(0,0){\includegraphics[width=\unitlength]{invariance-triangles-5.pdf}}%
    \put(0.1277453,0.75559153){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_{\ell-1}$}}}%
    \put(0.05857525,0.84510571){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta_{\ell-1}$}}}%
    \put(0.38408137,0.75559153){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_{\ell}$}}}%
    \put(0.33118663,0.8735875){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta_{\ell}$}}}%
    \put(0.12367647,0.40567244){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_{\ell-1}$}}}%
    \put(0.04229994,0.50332428){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta_{\ell-1}$}}}%
    \put(0.38408137,0.40567244){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_{\ell}$}}}%
    \put(0.31084249,0.52773724){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta_{\ell}$}}}%
    \put(0.12367647,0.03947805){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_{\ell-1}$}}}%
    \put(0.04229994,0.13712989){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta_{\ell-1}$}}}%
    \put(0.37594372,0.03947805){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_{\ell}$}}}%
    \put(0.31084249,0.16561167){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta_{\ell}$}}}%
    \put(0.75027577,0.84917454){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Farc_1$}}}%
    \put(0.85606526,0.78814214){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Farc_2$}}}%
    \put(0.83978995,0.15747402){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Farc_1'$}}}%
    \put(0.85199643,0.08830397){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Farc_2'$}}}%
  \end{picture}%
\endgroup%


==> invariance-triangles-6.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'invariance-triangles-6.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{507.16882049bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43824473)%
    \put(0,0){\includegraphics[width=\unitlength]{invariance-triangles-6.pdf}}%
    \put(0.24761856,0.00446412){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_{\ell-1}$}}}%
    \put(0.31071392,0.20952404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{\ell-1}$}}}%
    \put(0.09776707,0.16220252){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta_{\ell-1}$}}}%
    \put(0.74449453,0.00446412){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_{\ell}$}}}%
    \put(0.77604221,0.2331848){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{\ell}$}}}%
    \put(0.64196456,0.1543156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta_{\ell}$}}}%
  \end{picture}%
\endgroup%


==> invariance-triangles.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'invariance-triangles.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{331.1484375bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.01585864)%
    \put(0,0){\includegraphics[width=\unitlength]{invariance-triangles.pdf}}%
    \put(0.17031637,0.82141488){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_{\ell-1}$}}}%
    \put(0.10992049,0.82141488){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{\ell-1}'$}}}%
    \put(0.14615802,0.93012746){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{\ell-1}$}}}%
    \put(0.08093047,0.92771162){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta_{\ell-1}$}}}%
    \put(0.60516668,0.82141488){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{\ell}'$}}}%
    \put(0.62932503,0.82141488){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_{\ell}$}}}%
    \put(0.75011678,0.93012746){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{\ell}$}}}%
    \put(0.4964541,0.85765241){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta_{\ell}$}}}%
    \put(0.19447472,0.26577282){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_{\ell-1}$}}}%
    \put(0.13407884,0.26577282){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{\ell-1}'$}}}%
    \put(0.17031637,0.3744854){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{\ell-1}$}}}%
    \put(0.10508882,0.37206956){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta_{\ell-1}$}}}%
    \put(0.6414042,0.3744854){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{\ell}'$}}}%
    \put(0.66556255,0.26577282){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_{\ell}$}}}%
    \put(0.60516668,0.26577282){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{\ell}$}}}%
    \put(0.5930875,0.3744854){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta_{\ell}$}}}%
  \end{picture}%
\endgroup%


==> resolution-2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'resolution-2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{744.65bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78551577)%
    \put(0,0){\includegraphics[width=\unitlength]{resolution-2.pdf}}%
    \put(0.07671389,0.37683049){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Farc$}}}%
    \put(0.2776904,0.36731499){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{resolution}}}%
    \put(0.64296264,0.36731499){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{resolution}}}%
    \put(0.07671389,0.67764295){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Farc$}}}%
    \put(0.2776904,0.66812745){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{resolution}}}%
    \put(0.64296264,0.66812745){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{resolution}}}%
  \end{picture}%
\endgroup%


==> resolution-4.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'resolution-4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{145.17946384bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68890406)%
    \put(0,0){\includegraphics[width=\unitlength]{resolution-4.pdf}}%
    \put(0.4383184,0.63866451){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta$}}}%
    \put(0.60756701,0.63669648){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
    \put(0.71777544,0.63669648){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta$}}}%
    \put(0.56348364,0.24545657){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A$}}}%
    \put(0.67369207,0.12973773){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B$}}}%
    \put(0.53593154,0.05810225){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C$}}}%
  \end{picture}%
\endgroup%


==> resolution.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'resolution.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{511.34130534bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53465783)%
    \put(0,0){\includegraphics[width=\unitlength]{resolution.pdf}}%
    \put(0.03859946,0.45273695){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Farc$}}}%
    \put(-0.00207787,0.35886618){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Farc'$}}}%
    \put(0.37340518,0.35886618){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Farc'$}}}%
    \put(0.46727595,0.15235054){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Farc'$}}}%
    \put(0.28389274,0.43586257){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{first }}}%
    \put(0.25025571,0.39362073){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{resolution}}}%
    \put(0.64998872,0.43586257){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{second }}}%
    \put(0.63512585,0.39362073){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{resolution}}}%
    \put(0.64998872,0.12296002){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{second }}}%
    \put(0.63512585,0.08071817){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{resolution}}}%
  \end{picture}%
\endgroup%


==> swallowtail.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'swallowtail.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1418.02783203bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.2941322)%
    \put(0,0){\includegraphics[width=\unitlength]{swallowtail.pdf}}%
    \put(0.03465129,0.00894615){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_{i-1}$}}}%
    \put(0.17372773,0.00890032){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_{\star}$}}}%
    \put(0.32302786,0.00894615){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_i$}}}%
    \put(0.00385426,0.13444829){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$q^{i-1}$}}}%
    \put(0.10299245,0.10832493){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$q^i$}}}%
    \put(0.33679689,0.13110914){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$q^{i+1}$}}}%
    \put(0.56687271,0.13671641){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$q^{i-1}$}}}%
    \put(0.66490549,0.1082562){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$q^i_-$}}}%
    \put(0.91229568,0.13677367){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$q^{i+1}$}}}%
    \put(0.80851815,0.10826767){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$q^i_+$}}}%
    \put(0.60226324,0.0055039){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_{i-1}$}}}%
    \put(0.74686677,0.00693005){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_{\star}$}}}%
    \put(0.89633873,0.00556117){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_i$}}}%
    \put(0.71066864,0.00672386){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_-$}}}%
    \put(0.78176474,0.00673533){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_+$}}}%
  \end{picture}%
\endgroup%

